SynPick: A Dataset for Dynamic Bin Picking Scene Understanding

We present SynPick, a synthetic dataset for dynamic scene understanding in bin-picking scenarios. In contrast to existing datasets, our dataset is both situated in a realistic industrial application domain -- inspired by the well-known Amazon Robotics Challenge (ARC) -- and features dynamic scenes with authentic picking actions as chosen by our picking heuristic developed for the ARC 2017. The dataset is compatible with the popular BOP dataset format. We describe the dataset generation process in detail, including object arrangement generation and manipulation simulation using the NVIDIA PhysX physics engine. To cover a large action space, we perform untargeted and targeted picking actions, as well as random moving actions. To establish a baseline for object perception, a state-of-the-art pose estimation approach is evaluated on the dataset. We demonstrate the usefulness of tracking poses during manipulation instead of single-shot estimation even with a naive filtering approach. The generator source code and dataset are publicly available.

==> figures/dataset_stats.txt <==
Stats of the GT poses in dataset synpick train_pick3:
Number of images: 137544
Min dist: 868.6736945935694
Max dist: 16698948.167696632
Mean dist: 29852.629430207104
Min azimuth: 4.014204902193323e-06
Max azimuth: 359.9964916182079
Mean azimuth: 180.46470984288263
Min elev: -89.9135444119782
Max elev: 89.78777712170138
Mean elev: 5.541990926224736
Min visib fract: 0.0
Max visib fract: 1.0
Mean visib fract: 0.7703705662944904

Stats of the GT poses in dataset synpick train_move3:
Number of images: 99786
Min dist: 324.410927622508
Max dist: 4073655.093346596
Mean dist: 13735.305617782544
Min azimuth: 9.874140325681819e-06
Max azimuth: 359.9995037625184
Mean azimuth: 182.89217073014143
Min elev: -89.96415886086689
Max elev: 89.9556063870164
Mean elev: 1.6919064921861708
Min visib fract: 0.0
Max visib fract: 1.0
Mean visib fract: 0.6716037680618062

Stats of the GT poses in dataset synpick test_pick3:
Number of images: 31119
Min dist: 704.2609024895527
Max dist: 947621.8396044557
Mean dist: 2947.167611621648
Min azimuth: 0.026413138582290184
Max azimuth: 359.9983664310087
Mean azimuth: 176.47497654501058
Min elev: -89.53399399448799
Max elev: 89.75405912543539
Mean elev: 4.862434858724094
Min visib fract: 0.0
Max visib fract: 1.0
Mean visib fract: 0.7679706383677912

Stats of the GT poses in dataset synpick test_move3:
Number of images: 23910
Min dist: 1727.6299393046022
Max dist: 1341398.0684206423
Mean dist: 5064.485960255823
Min azimuth: 3.2679603770354496e-06
Max azimuth: 359.99686468974585
Mean azimuth: 177.93448096636342
Min elev: -89.9431589331172
Max elev: 89.92830700212497
Mean elev: -0.23963156633373994
Min visib fract: 0.0
Max visib fract: 1.0
Mean visib fract: 0.6899879899296152



object distribution
total [0, 104088, 81771, 122145, 118677, 122223, 132984, 136242, 140208, 120081, 127872, 105765, 98388, 111891, 121476, 142389, 107538, 150480, 116808, 148032, 132159, 110343, 0]
train_pick3_obj_count [0, 26766, 28188, 41220, 40266, 44664, 56466, 57084, 50478, 38703, 56925, 22221, 33363, 39948, 39321, 46404, 21243, 60675, 38208, 57849, 54249, 33195, 0]
train_pick3_obj_count [0, 26766, 28188, 41220, 40266, 44664, 56466, 57084, 50478, 38703, 56925, 22221, 33363, 39948, 39321, 46404, 21243, 60675, 38208, 57849, 54249, 33195, 0]
test_pick3_obj_count [0, 7398, 4416, 13053, 8022, 9123, 8967, 11631, 12894, 11322, 12729, 3156, 8337, 9282, 11172, 16980, 6774, 8331, 12891, 13209, 12258, 8808, 0]
test_move3_obj_count [0, 12258, 12843, 11586, 9366, 9648, 8292, 17166, 13248, 6990, 6258, 10158, 11121, 8583, 13566, 18003, 21495, 9213, 9924, 17319, 15348, 20448, 0]

==> figures/eval/notes.txt <==
obj_000001     0.450883
obj_000002     0.762999
obj_000003     0.749958
obj_000004     0.528943
obj_000005     0.598084
obj_000006     0.615334
obj_000007     0.625067
obj_000008     0.744784
obj_000009     0.666125
obj_000010     0.366317
obj_000011     0.816962
obj_000012     0.693742
obj_000013     0.767222
obj_000014     0.564062
obj_000015     0.756660
obj_000016     0.760025
obj_000017     0.338070
obj_000018     0.294371
obj_000019     0.560437
obj_000020     0.582148
obj_000021     0.797395
            AUC/objects
objects
obj_000001     0.807004
obj_000002     0.838735
obj_000003     0.801639
obj_000004     0.629301
obj_000005     0.747411
obj_000006     0.729748
obj_000007     0.727903
obj_000008     0.785955
obj_000009     0.745128
obj_000010     0.486182
obj_000011     0.887589
obj_000012     0.762415
obj_000013     0.767222
obj_000014     0.734812
obj_000015     0.827371
obj_000016     0.760025
obj_000017     0.389673
obj_000018     0.341436
obj_000019     0.560437
obj_000020     0.582148
obj_000021     0.797395






obj_000001     0.525241
obj_000002     0.606063
obj_000003     0.705328
obj_000004     0.432550
obj_000005     0.719462
obj_000006     0.637137
obj_000007     0.737216
obj_000008     0.637616
obj_000009     0.644132
obj_000010     0.401435
obj_000011     0.623902
obj_000012     0.714268
obj_000013     0.735208
obj_000014     0.719208
obj_000015     0.766607
obj_000016     0.733475
obj_000017     0.485952
obj_000018     0.443048
obj_000019     0.643552
obj_000020     0.606741
obj_000021     0.732747
            AUC/objects
objects
obj_000001     0.828636
obj_000002     0.688946
obj_000003     0.777696
obj_000004     0.601120
obj_000005     0.788476
obj_000006     0.808997
obj_000007     0.809531
obj_000008     0.697455
obj_000009     0.804859
obj_000010     0.517132
obj_000011     0.717273
obj_000012     0.797921
obj_000013     0.735208
obj_000014     0.820156
obj_000015     0.837279
obj_000016     0.733475
obj_000017     0.549788
obj_000018     0.562753
obj_000019     0.643552
obj_000020     0.606741
obj_000021     0.732747
